APX-Hardness of the Minimum Vision Points Problem

Placing a minimum number of guards on a given watchman route in a polygonal domain is called the {\em minimum vision points problem}. We prove that finding the minimum number of vision points on a shortest watchman route in a simple polygon is APX-Hard. We then extend the proof to the class of rectilinear polygons having at most three dent orientations.

==> Figures/reductionRectilinear.ff.pdf_t <==
\begin{picture}(0,0)%
\includegraphics[scale=0.6]{Figures/reductionRectilinear.pdf}%
\end{picture}%
%\setlength{\unitlength}{3947sp}%
\setlength{\unitlength}{2960sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4856,2053)(123,-941)
\end{picture}%


==> Figures/reductionTwodents.ff.pdf_t <==
\begin{picture}(0,0)%
\includegraphics[scale=0.8]{Figures/reductionTwodents.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4394,1044)(54,-558)
\end{picture}%


==> Figures/reductionTwodents.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{Figures/reductionTwodents.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4394,1044)(54,-558)
\end{picture}%

